The Atacama Cosmology Telescope: Constraints on Cosmic Birefringence

We present new constraints on anisotropic birefringence of the cosmic microwave background polarization using two seasons of data from the Atacama Cosmology Telescope covering $456$ square degrees of sky. The birefringence power spectrum, measured using a curved-sky quadratic estimator, is consistent with zero. Our results provide the tightest current constraint on birefringence over a range of angular scales between $5$ arcminutes and $9$ degrees. We improve previous upper limits on the amplitude of a scale-invariant birefringence power spectrum by a factor of between $2$ and $3$. Assuming a nearly-massless axion field during inflation, our result is equivalent to a $2\,\sigma$ upper limit on the Chern-Simons coupling constant between axions and photons of $g_{\alpha\gamma}<4.0\times 10^{-2}/H_I$ where $H_I$ is the inflationary Hubble scale.

==> proof-reply.txt <==


7. A check of online databases revealed a possible error in Ref. [36]. The volume has been changed from '596' to '594'. Please confirm this is correct.
8. Please check and confirm the updated author name in Ref. [36].

[36] in the proof links to a different paper. 
The correct DOI is https://doi.org/10.1051/0004-6361/201629018. 
The volum is 596, not 594, and author list is also different. 

9. Please provide publication information for Refs. [50–52], if available.

[52] is now published on arXiv. The following is the bibtex infomation: 

@article{Darwish:2020fwf,
      author         = "Darwish, Omar and others",
      title          = "{The Atacama Cosmology Telescope: A CMB lensing mass map
                        over 2100 square degrees of sky and its cross-correlation
                        with BOSS-CMASS galaxies}",
      year           = "2020",
      eprint         = "2004.01139",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph.CO",
      SLACcitation   = "%%CITATION = ARXIV:2004.01139;%%"
}

10. Please provide publisher name and location for Ref. [69]

World Scientific


